Intrinsic symmetry groups of links

The set of isotopy classes of ordered n-component links in the 3-sphere is acted on by the symmetric group via permutation of the components. The intrinsic symmetry group of the link, S(L), is defined to be the set of elements in the symmetric group that preserve the ordered isotopy type of L as an unoriented link. The study of these groups was initiated in 1969, but the question of whether or not every subgroup of the symmetric group arises as an intrinisic symmetry group of some link has remained open. We provide counterexamples; in particular, if n > 5, then there does not exist an n-component link L for which S(L) is the alternating group.

==> abstract.txt <==
The set of isotopy classes of ordered n–component links in the 3-sphere is acted on by the symmetric group via permutation of the components. The subgroup S(L) of the symmetric group is defined to be the set of elements that preserve the ordered isotopy type of L as an unoriented link. The study of these groups was initiated in 1969, but the question of whether or not every subgroup of the symmetric group arises as such an intrinsic symmetry group of some link has remained open. We provide counterexamples;in particular, if n > 5, then there does not exist an n–component link L for which S(L) is the alternating group.
